Spectroscopic factors of resonance states with the Gamow shell model

We provide an investigation of the spectroscopic factor of resonance states in $A =5-8$ nuclei, utilizing the Gamow shell model (GSM). Within the GSM, the configuration mixing is taken into account exactly with the shell model framework, and the continuum coupling is addressed via the complex-energy Berggren ensemble, which treats bound, resonance, and non-resonant continuum single-particle states on an equal footing. As a result, both the configuration mixing and continuum coupling are meticulously considered in the GSM. We first calculate the low-lying states of helium isotopes and isotones with the GSM, and the results are compared with that of \textit{ab initio} no-core shell model (NCSM) calculations. The results indicate that GSM can reproduce the low-lying resonance states more accurately than the no-core shell model. Following this, we delve into the spectroscopic factors of the resonance states as computed through both GSM and NCSM, concurrently conducting systematic calculations of overlap functions pertinent to these resonance states. Finally, the calculated overlap function and spectroscopic factor of $^6$He$(0_1^+)$ $\otimes \nu p_{3/2} \to $ $^7$He$(3/2_1^-)$ with GSM are compared with the results from \textit{ab initio} NCSM, variational Monte Carlo, and Green's function Monte Carlo calculations, as well as avaliable experimental data. The results assert that wave function asymptotes can only be reproduced in GSM, where resonance and continuum coupling are precisely addressed.

==> reply.txt <==

We thank the referee for his careful reading of our manuscript and constructive remarks to improve it. We could address all comments and then hope that our new manuscript will be accepted in Physical Review C.

Reviewer: This paper reports spectroscopic overlap calculations of resonance states using the Gamow shell model (GSM) and contrasts it with no-core shell model (NCSM) calculations. The GSM is particularly appropriate for unbound resonant states, whereas NCSM works in an oscillator basis and thus confines these wave functions to a restricted region. One would expect that a GSM approach would have definite advantages in studying dripline nuclei over any pseudo-bound treatment of resonant states, but how much difference it might make in observable cross sections is hard to tell from the current work.

The present paper confines itself to studying helium isotopes and corresponding isotones. GSM calculations are made for many resonant states, and they show significant differences with the NCSM overlaps, both in range and in the presence of imaginary parts. However, only two are amenable to experimental tests, specifically the 6He(0+) and 8He(0+) ground states which are the only strong-stable states that could be produced in a radioactive beam experiment. Because these states are confined, they provide something of a cutoff in the spectroscopic overlaps, and these are cases where the difference between GSM and NCSM are least, with 5-20% differences in the spectroscopic factors, compared to up to 60% in some other cases. The differences are further clouded somewhat by the fact that different interactions have been used as input to the GSM and NCSM cases. The one thing that the NCSM can clearly not produce is the imaginary part of the overlap, but how that might affect reaction calculations is not clear to me.

Overall the paper is worth publishing, not so much for the current results, but for the method that lays the ground work for future studies in larger dripline nuclei. However, I would first ask the authors to consider the following comments.

1) While spectroscopic factors are a well-defined theoretical concept, they are not directly observable: experiments measure cross sections and some reaction theory must be used to deduce an "experimental" value, so Ref.[61] should be quoted with that caveat on p.4.

Answer
----------
Thank you for the suggestion. In the revised manuscript, we added sentences to clarify this point and we now provide a more detailed description of spectroscopic factors.


2) The authors should look at the quantum Monte Carlo calculation in Brida, et al., Phys. Rev. C 84, 034319 (2011); there the value for the <6He+n|7Li> spectroscopic factor (which is indirectly quoted in Ref.[61]) is 0.532 in variational Monte Carlo (VMC) and 0.565 in Green's function Monte Carlo (GFMC), both somewhat higher than the present GSM and NCSM values. (This may well be attributed to the difference in nuclear interactions used.) The VMC curve in Fig.9 shows confinement something like the NCSM, but the GFMC curve is noticeably more diffuse, reflecting the resonant character of 7He, and looks much more like the GSM; however the GFMC does not produce an imaginary part to the overlap. (Note the R in Fig.9 = I/r of the present paper.) Additional data from Brida et al. is available on the web at: https://www.phy.anl.gov/theory/research/overlap_gfmc/

Answer
----------
Thank you for suggestions and comments. We made several revisions to the manuscript. Specifically, we added a new figure and two new paragraphs in the text to compare our results of overlap function and spectroscopic factor of 6He(0+) + \nu p_{3/2} → 7He(3/2-) to GFMC and VMC results and those of Brida, et al., Phys. Rev. C 84, 034319 (2011) in the revised manuscript. Associated discussions have been added as well.

To further investigate the dependence of the spectroscopic factor calculations on nuclear interaction, we performed additional calculations using chiral N3LO and N2LO interactions in NCSM and the Minnesota interaction in GSM. Our results indicate that the calculated C^2S are sensitive to the interaction used in GSM, due to the asymptotic zone of the GSM many-body wave function. Indeed, it is sensitive to the one-neutron separation energy $S_n$, which varies with different interactions. However, the calculated C^2S weakly depends on the interaction adopted in NCSM, due to the localization of the NCSM many-body wave function. These results have been added to the revised manuscript.


3) Figs.3,4,5 should have units on the vertical axis added -presumably fm^[-1/2].

Answer
----------
Thank you for the suggestion. We added proper units in the revised manuscript.


4) It would be good to quote the proton/neutron or matter rms radii for the 6He(0+) and 8He(0+) ground states in both GSM and NCSM.

Answer
----------
Thank you for the suggestion. We added these rms radii in the revised manuscript.


5) I disagree with the statement in the final paragraph that the present paper has "proved" that treating the continuum coupling
properly "is more important than the use of realistic interactions." The present results need to be coupled with a good reaction theory to
produce cross sections for comparison to experiment before this statement can really be proved. I think both interactions and
continuum are likely to be important.

Answer
----------
We agree with the referee and we deleted the sentence in the revised manuscript.
GSM provides a good description of the nuclear structure of drip-line nuclei. We appreciate your comments and suggestions. They will be useful to continue building a reaction theory with GSM and GSM-CC.

